The properties of the Galactic Hard X-Ray and soft gamma-ray Background based on 20 years of INTEGRAL/IBIS observations

We present results of a study of the Galactic hard X-ray and soft gamma-ray background emission performed with the IBIS telescope aboard the INTEGRAL observatory using data obtained over more than 20 years of operations. The study of the Galactic background at energies between 10 keV and a few MeV is problematic due to the contribution of point sources, high instrumental background and large-scale extent of the emission, which leads to the need of utilizing complex model-dependent methods. Using the unique properties of the IBIS coded-mask telescope, we developed a model-independent approach to study diffuse continuum emission near the Galactic plane in the 25-60, 60-80, and 80-200 keV bands. The comparison of the 25-60 keV longitude profile with the near infrared intensity shows excellent agreement, confirming the stellar origin of the Galactic Ridge X-ray Emission (GRXE). The Galactic X-ray background is significantly detected from the direction of the Galactic bulge up to 200 keV. We built broad-band spectra of the Galactic background in three large regions, the Galactic bulge and two spiral arms at l=+/-20 deg. The spectral analysis reveals two distinct components with a minimum at about 80 keV. The low-energy (<60 keV) component, associated with the GRXE, is consistent with a one-dimensional accretion flow model of intermediate polars with an average white dwarf mass of about 0.7 Msun. The high-energy part of the spectrum, dominating above 60 keV and attributed to the gamma-ray background, is consistent with a power-law model with photon index 1.55. The total 30-80 keV flux budget of 1.5e-9 erg/s/cm^2 observed within the effective IBIS field of view in the Galactic bulge region, consists of 2/3 of GRXE and 1/3 of gamma-ray background.

==> abstract.txt <==
We present results of a study of the Galactic hard X-ray and soft gamma-ray background emission performed with the IBIS telescope aboard the INTEGRAL observatory using data obtained over more than 20 years of operations.  The study of the Galactic background at energies between 10 keV and a few MeV is problematic due to the contribution of point sources, high instrumental background and large-scale extent of the emission, which leads to the need of utilizing complex model-dependent methods. Using the unique properties of the IBIS coded-mask telescope, we developed a model-independent approach to study diffuse continuum emission near the Galactic plane in the 25-60, 60-80, and 80-200 keV bands. The comparison of the 25 -60 keV longitude profile with the near infrared intensity shows excellent agreement, confirming the stellar origin of the Galactic Ridge X-ray Emission (GRXE). The Galactic X-ray background is significantly detected from the direction of the Galactic bulge up to 200 keV. We built broad-band spectra of the Galactic background in three large regions, the Galactic bulge and two spiral arms at l+/-20 deg. The spectral analysis reveals two distinct components with a minimum at about 80 keV. The low-energy (<60 keV) component, associated with the GRXE, is consistent with a one-dimensional accretion flow model of intermediate polars with an average white dwarf mass of about 0.7 Msun. The high-energy part of the spectrum, dominating above ~60 keV and attributed to the gamma-ray background, is consistent with a power-law model with photon index Gamma=1.55. The total 30-80 keV flux budget of 1.5E-9 erg/s/cm^2 observed within the effective IBIS field of view (~286 deg^2) in the Galactic bulge region, consists of 2/3 of GRXE and 1/3 of gamma-ray background. Finally, we provide the Python code of the IBIS/ISGRI background model, which can be used to measure the X-ray intensity of the Galactic background in different parts of the Milky Way.


==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



